Fast divergence-conforming reduced basis methods for steady Navier-Stokes flow

Reduced-basis methods (RB methods or RBMs) form one of the most promising techniques to deliver numerical solutions of parametrized PDEs in real-time performance with reasonable accuracy. For incompressible flow problems, RBMs based on LBB stable velocity-pressure spaces do not generally inherit the stability of the underlying high-fidelity model and, instead, additional stabilization techniques must be introduced. One way of bypassing the loss of LBB stability in the RBM is to inflate the velocity space with supremizer modes. This however deteriorates the performance of the RBM in the performance-critical online stage, as additional DOFs must be introduced to retain stability, while these DOFs do not effectively contribute to accuracy of the RB approximation. In this work we consider a velocity-only RB approximation, exploiting a solenoidal velocity basis. The solenoidal reduced basis emerges directly from the high-fidelity velocity solutions in the offline stage. By means of Piola transforms, the solenoidality of the velocity space is retained under geometric transformations, making the proposed RB method suitable also for the investigation of geometric parameters. To ensure exact solenoidality of the high-fidelity velocity solutions that constitute the RB, we consider approximations based on divergence-conforming compatible B-splines. We show that the velocity-only RB method leads to a significant improvement in computational efficiency in the online stage, and that the pressure solution can be recovered a posteriori at negligible extra cost. We illustrate the solenoidal RB approach by modeling steady two-dimensional Navier-Stokes flow around a NACA0015 airfoil at various angles of attack.

==> data/NACApts.dat <==
9.995019488185418188e-01 -1.979325829382969082e-03
1.000256560427797092e+00 1.138988737181455919e-03
9.965814988674380759e-01 2.241333362950790383e-03
9.923269602007580570e-01 2.889487145424207010e-03
9.875306624647927078e-01 3.749495672260962434e-03
9.822109130205809446e-01 4.662150038648680064e-03
9.764453426559759341e-01 5.646036766600665870e-03
9.702805944849652864e-01 6.693286458910846504e-03
9.637502629524911102e-01 7.793080147857604605e-03
9.568832123523761668e-01 8.941304178109390696e-03
9.497017452916617364e-01 1.013104731793371648e-02
9.422251441634015290e-01 1.135936586917899935e-02
9.344695710361329288e-01 1.262236595849799622e-02
9.264488818643981105e-01 1.391597304992520621e-02
9.181753274541094578e-01 1.523732325315058610e-02
9.096598187711952832e-01 1.658442572569121878e-02
9.009118598976773029e-01 1.795411325683811746e-02
8.919402271256173798e-01 1.934503844682734786e-02
8.827526546934088003e-01 2.075458234445655761e-02
8.733560945394264197e-01 2.217976083365518283e-02
8.637572925332419604e-01 2.362034691629687558e-02
8.539621062990487843e-01 2.507390258628513710e-02
8.439760398253650653e-01 2.653876525945898790e-02
8.338042004417772768e-01 2.801338832734658058e-02
8.234512965146933983e-01 2.949605194865496244e-02
8.129218599032314030e-01 3.098608518254723082e-02
8.022198757032292793e-01 3.248105305529976755e-02
7.913492928590272202e-01 3.398015373221819485e-02
7.803138132240958758e-01 3.548248909056814226e-02
7.691167140671200109e-01 3.698564487316965271e-02
7.577613152543912767e-01 3.848896120903851775e-02
7.462506094156753367e-01 3.999065808678934492e-02
7.345874933472078538e-01 4.148946181379194187e-02
7.227747544009895941e-01 4.298437794549071767e-02
7.108149319299666979e-01 4.447354432290336751e-02
6.987104955937950557e-01 4.595553649379620353e-02
6.864638114200308783e-01 4.742900246844869439e-02
6.740770978632183441e-01 4.889224135648841119e-02
6.615524592774447710e-01 5.034340253443975177e-02
6.488919417419455327e-01 5.178086124397161816e-02
6.360974644824518576e-01 5.320261889704326619e-02
6.231709398166881408e-01 5.460727712852011390e-02
6.101141480685822183e-01 5.599287600285557387e-02
5.969287287287091681e-01 5.735666291633714775e-02
5.836163462483829889e-01 5.869654575759034043e-02
5.701784443109131351e-01 6.000963921355857017e-02
5.566168370175450519e-01 6.129377778747115840e-02
5.429324957940360186e-01 6.254670183136119832e-02
5.291269962800350113e-01 6.376485013352073405e-02
5.152047990440224989e-01 6.494453848038229948e-02
5.011515244495919896e-01 6.608395763838380288e-02
4.870165901229646099e-01 6.717614605114936854e-02
4.729113250970927163e-01 6.820935535177886921e-02
4.589231262695640523e-01 6.917481907495796889e-02
4.450479397694773187e-01 7.007271604204060034e-02
4.312834773996035986e-01 7.090118239334593231e-02
4.176343156926037858e-01 7.165819227988512452e-02
4.041011825755615461e-01 7.234314131323194008e-02
3.906862023602286071e-01 7.295443471580985439e-02
3.773913185295397765e-01 7.349034091431082272e-02
3.642185323928333607e-01 7.394842975165688559e-02
3.511700242110896708e-01 7.432721332948438731e-02
3.382480892896175817e-01 7.462609477259594948e-02
3.254550995692542248e-01 7.484271263697588050e-02
3.127935612445932323e-01 7.497512469713030203e-02
3.002661278446102089e-01 7.502162126101331874e-02
2.878755977937059729e-01 7.498049599094350204e-02
2.756249205211177000e-01 7.484999485921758899e-02
2.635172217536658756e-01 7.462823704656741663e-02
2.515557944854471817e-01 7.431385287537187190e-02
2.397441651968869047e-01 7.390433850249181202e-02
2.280860672444521842e-01 7.339734120481510027e-02
2.165854179962718173e-01 7.279211812283992167e-02
2.052464961991617154e-01 7.208544452191215091e-02
1.940738324866208842e-01 7.127512293924430364e-02
1.830721842426338009e-01 7.035997935211768528e-02
1.722467098893030735e-01 6.933790768097428114e-02
1.616031407010058984e-01 6.820501943657866772e-02
1.511474326002626711e-01 6.695954167864365258e-02
1.408861282741532828e-01 6.559887485198070967e-02
1.308263968786511078e-01 6.411978585151520416e-02
1.209760178501658734e-01 6.251930435107468098e-02
1.113435854083405646e-01 6.079394608759128293e-02
1.019387178124272764e-01 5.893940333390777775e-02
9.277209507630680696e-02 5.695122530732460442e-02
8.385561461241611281e-02 5.482490049964442586e-02
7.520286020138811089e-02 5.255494699847424594e-02
6.682983930861920163e-02 5.013373340802564082e-02
5.875459113150514889e-02 4.755448174209143258e-02
5.099855212816919309e-02 4.480896134721285701e-02
4.358767963536138573e-02 4.188673948434080974e-02
3.655329537501382509e-02 3.877655741359490454e-02
2.993403059283291506e-02 3.546652989240382803e-02
2.377871386342359297e-02 3.194430923360832425e-02
1.814992060770189569e-02 2.819855226374112789e-02
1.312655585820256439e-02 2.422618337342838379e-02
8.805130965770234172e-03 2.004341296594566377e-02
5.297995137390932620e-03 1.569494578019446987e-02
2.702980722425834658e-03 1.132485279925268991e-02
1.047712011409661099e-03 7.096970704682459274e-03
2.339548521313766403e-04 3.354333350802933718e-03
8.069462976316555634e-06 8.093691781576056342e-04
2.285317278041985723e-05 -1.232384319746638885e-03
3.385281103047452049e-04 -4.012265634937065700e-03
1.302302374044921746e-03 -7.914847640954791874e-03
3.139808965752972393e-03 -1.218031034901664172e-02
5.920896196422529428e-03 -1.656161852701475840e-02
9.597516251207121457e-03 -2.088441841179267122e-02
1.406607749802357699e-02 -2.502796395782490996e-02
1.921615880647720848e-02 -2.895633019685316112e-02
2.495463190708108181e-02 -3.265716824166972621e-02
3.120595751405124199e-02 -3.613652017380709902e-02
3.791067161436750821e-02 -3.940612213920038909e-02
4.502221860349618632e-02 -4.247826679493537511e-02
5.250355884051342847e-02 -4.536472482852237087e-02
6.032452433191071856e-02 -4.807662112731526938e-02
6.846011502969086282e-02 -5.062412910448756825e-02
7.688973125773368444e-02 -5.301489255179277910e-02
8.559576190564451015e-02 -5.525591949872512426e-02
9.456264699732419565e-02 -5.735459266370177001e-02
1.037772078125353686e-01 -5.931603724054079069e-02
1.132278166023044930e-01 -6.114471308176662456e-02
1.229040109375625911e-01 -6.284509868493985685e-02
1.327963839270436819e-01 -6.442135316084326990e-02
1.428965108603041101e-01 -6.587683306675573558e-02
1.531967499971836899e-01 -6.721447925842148619e-02
1.636900441723477262e-01 -6.843759214088397658e-02
1.743699956808856255e-01 -6.954839194698470006e-02
1.852307000355825628e-01 -7.054903430376847917e-02
1.962665044255285374e-01 -7.144339521386827707e-02
2.074723647650237035e-01 -7.223314901128378984e-02
2.188435714959726941e-01 -7.291954452575052925e-02
2.303756380069130749e-01 -7.350517903723707835e-02
2.420643533773584044e-01 -7.399290152825008238e-02
2.539058521274710212e-01 -7.438335237628834751e-02
2.658964307363945734e-01 -7.467932392388786089e-02
2.780326161722523337e-01 -7.488293663283039636e-02
2.903111505338424880e-01 -7.499563892939654919e-02
3.027289413611821689e-01 -7.501932953128420678e-02
3.152830709924090979e-01 -7.495573248204288885e-02
3.279707696167678543e-01 -7.480655921613862946e-02
3.407894137820748348e-01 -7.457351974800340011e-02
3.537365262106240138e-01 -7.425870027760077263e-02
3.668097530174223020e-01 -7.386426008798543941e-02
3.800068153746841149e-01 -7.339060197164645749e-02
3.933255632152367065e-01 -7.283964900289836841e-02
4.067640378185480299e-01 -7.221367856651526862e-02
4.203202318386605185e-01 -7.151438926102177129e-02
4.339921809922094864e-01 -7.074325153847133008e-02
4.477791303042942261e-01 -6.990080504314730159e-02
4.616755015874844381e-01 -6.898958837189692050e-02
4.756886960190070957e-01 -6.801056106823583081e-02
4.898087969801394048e-01 -6.696480036652785461e-02
5.039361981132660651e-01 -6.586235106889856694e-02
5.179635926956798198e-01 -6.471475220987032984e-02
5.318621739910370794e-01 -6.352726911328404613e-02
5.456442515660157033e-01 -6.230194303196296551e-02
5.593043202956972104e-01 -6.104259415235224751e-02
5.728416557740968473e-01 -5.975261318675369193e-02
5.862548956558965019e-01 -5.843400757344627272e-02
5.995423293926752661e-01 -5.708920322751927928e-02
6.127024853291560547e-01 -5.572094271873249960e-02
6.257336839074442159e-01 -5.433134114362890565e-02
6.386342857944555806e-01 -5.292321228542831019e-02
6.514024628711021503e-01 -5.149821206500193593e-02
6.640363063207382899e-01 -5.005789772004260590e-02
6.765338760943637730e-01 -4.860422712853396804e-02
6.888931086832179584e-01 -4.713881073159329610e-02
7.011118874239500309e-01 -4.566354545571738033e-02
7.131879609565762168e-01 -4.418003202844172222e-02
7.251189389416082820e-01 -4.268960434034294732e-02
7.369023391525811872e-01 -4.119377236648947421e-02
7.485355923402092770e-01 -3.969435994101759568e-02
7.600158598376615116e-01 -3.819218400218547804e-02
7.713402518115551887e-01 -3.668881017561122920e-02
7.825057035326976607e-01 -3.518573870922373642e-02
7.935088839639128366e-01 -3.368381060452323161e-02
8.043464923305274628e-01 -3.218556156466912538e-02
8.150147130240739113e-01 -3.069139397481205483e-02
8.255096255734286625e-01 -2.920267826144378256e-02
8.358271463085888975e-01 -2.772155713895562215e-02
8.459626814733431921e-01 -2.624868054284847790e-02
8.559114831376077870e-01 -2.478597117306861192e-02
8.656683348432462344e-01 -2.333478005275641323e-02
8.752276937885833386e-01 -2.189710907309378937e-02
8.845835396367659476e-01 -2.047500550417904672e-02
8.937290274030792459e-01 -1.906877790190794272e-02
9.026571556799373175e-01 -1.768196730753614568e-02
9.113599320473646515e-01 -1.631655124459490541e-02
9.198284543963783921e-01 -1.497429764536846973e-02
9.280529841090428000e-01 -1.365829100641899503e-02
9.360223400576812569e-01 -1.237044126957081124e-02
9.437239948137345902e-01 -1.111394112563343466e-02
9.511437034667612478e-01 -9.892991262225640792e-03
9.582646944452273274e-01 -8.711144227549857955e-03
9.650671350804720383e-01 -7.571842426664155030e-03
9.715278503101459906e-01 -6.482303345619474903e-03
9.776586736437452574e-01 -5.438870688638010494e-03
9.843096984328685295e-01 -4.306121294134504507e-03
9.945153703097232567e-01 -2.450740517889830276e-03
9.995019488185418188e-01 -1.979325829382969082e-03


==> data/airfoil-divs-no-piola.csv <==
-3.500000000000000000e+01 1.103455788508683710e+01 1.086934049777326194e+01
-2.999999999999999645e+01 9.640235350368829614e+00 9.464865961186799126e+00
-2.500000000000000000e+01 8.184572767855851083e+00 8.000471527757325063e+00
-2.000000000000000000e+01 6.678252078902052524e+00 6.487117121974725009e+00
-1.499999999999999822e+01 5.134003423837294022e+00 4.938106503816539927e+00
-1.000000000000000000e+01 3.570102529860655238e+00 3.373528276973493778e+00
-5.000000000000000000e+00 2.030488212728744912e+00 1.847820001251285760e+00
0.000000000000000000e+00 9.119039330968742307e-01 8.373131286971829956e-01
5.000000000000000000e+00 1.901405175894184119e+00 1.815341980676591360e+00
1.000000000000000000e+01 3.430668469685178579e+00 3.338767017570199336e+00
1.499999999999999822e+01 4.993896834297266274e+00 4.903551667780243761e+00
2.000000000000000000e+01 6.540385004726139151e+00 6.453444648989362875e+00
2.500000000000000000e+01 8.050671599473339768e+00 7.968089242718141563e+00
2.999999999999999645e+01 9.511658842004095504e+00 9.434104356539574354e+00
3.500000000000000000e+01 1.091249450543283039e+01 1.084049389239376815e+01


==> data/airfoil-divs-piola.csv <==
-3.500000000000000000e+01 3.987132465913811550e-12 2.293633863844057828e-12
-2.999999999999999645e+01 3.987032904390316318e-12 2.293569873510993531e-12
-2.500000000000000000e+01 3.987185999481848703e-12 2.293521286835213401e-12
-2.000000000000000000e+01 3.987060276672968683e-12 2.293453242806813508e-12
-1.499999999999999822e+01 3.987223545510501134e-12 2.293709698117026891e-12
-1.000000000000000000e+01 3.987237507900549506e-12 2.293509461706116316e-12
-5.000000000000000000e+00 3.987468664195656650e-12 2.293532040844583019e-12
0.000000000000000000e+00 3.987219702391311980e-12 2.293674635968503481e-12
5.000000000000000000e+00 3.987268311678930415e-12 2.293557602009620759e-12
1.000000000000000000e+01 3.987163257035316921e-12 2.293529027807566175e-12
1.499999999999999822e+01 3.987532336333996647e-12 2.293663726726556031e-12
2.000000000000000000e+01 3.987267069620512232e-12 2.293681724159109680e-12
2.500000000000000000e+01 3.987175230999471564e-12 2.293551627184576511e-12
2.999999999999999645e+01 3.987364413577849264e-12 2.293535175105658168e-12
3.500000000000000000e+01 3.987374023923130501e-12 2.293706159774383471e-12


==> data/airfoil-results-combined.csv <==
1.000000000000000000e+01 5.233793594066930149e-02 0.000000000000000000e+00 3.914188702158645672e+00 1.102270286380494096e-01 2.152879332301248283e+01 5.389919026773001276e-01 5.879800295091052398e+00 1.771754038968883505e-01 7.259764398609895864e+01 8.382619248363094577e-01 8.871472676595052592e-03
2.000000000000000000e+01 1.048214638441262274e-02 0.000000000000000000e+00 8.879400466569826733e-01 3.176363637155014963e-02 7.006564911215587443e+00 3.744875056488721765e-01 1.134026708079234114e+00 5.830455562946352394e-02 1.983006439157097134e+01 7.779205864831924000e-01 1.455031712849934843e-02
3.000000000000000000e+01 3.029846157054451143e-03 0.000000000000000000e+00 2.676187200645669395e-01 1.134593610022557354e-02 3.458562856051873968e+00 2.363651302153662870e-01 4.394608964489536973e-01 2.558964244579019220e-02 6.746509480835063854e+00 4.863680860713149312e-01 2.862519370185004353e-02
4.000000000000000000e+01 1.125061310332650753e-03 0.000000000000000000e+00 1.016665322419535028e-01 4.325877797557641131e-03 1.465528191260592861e+00 1.338739154723033176e-01 1.779166098519802952e-01 1.094433088340352779e-02 2.404603016351408051e+00 2.869956389059269974e-01 5.553553369310167132e-02
5.000000000000000000e+01 4.222512007910636869e-04 0.000000000000000000e+00 3.724403602719752321e-02 1.693482607966474316e-03 7.287400567100399407e-01 6.867462760737021166e-02 6.395398135787429272e-02 3.797130956143292269e-03 1.247386543621826549e+00 2.072663611822743446e-01 9.247242609659830914e-02


==> data/airfoil-results-no-piola-no-sups-no-block.csv <==
6.000000000000000000e+00 5.509346165193888117e-02 3.158520735681691512e-03 9.163440400304878608e+00 3.459385590616810280e-01 1.631040013427274516e+03 7.875783780920282595e+01 3.233650833799961788e+02 1.121923041142640045e+02 2.015542879886677596e+01 8.065510787138386206e+00 1.596392972296283551e+04
1.300000000000000000e+01 1.078334818609396999e-02 4.740076854497675060e-04 6.994239730051166504e+00 3.297748206046159369e-01 7.325422617864060157e+03 4.190820914467111606e+02 1.189654806753366302e+03 4.533883572914705269e+02 9.906233245633642071e+01 3.982307995665125588e+01 3.667822659298146391e+03
2.000000000000000000e+01 3.187333676727249418e-03 1.191576248768887967e-04 6.546551940136921210e+00 3.149403197629901396e-01 4.886869457821977267e+04 3.085851547315769039e+03 2.257147195344604825e+03 7.661564955374507235e+02 1.820426421580740168e+02 6.712744536546273366e+01 1.638338174589241817e+03
2.600000000000000000e+01 1.141892639796429198e-03 3.670649649217008715e-05 9.342373557725849764e+00 3.120960711073911265e-01 5.357212034229225246e+05 1.700719022349414445e+04 4.910591896092255047e+04 3.808416375792919280e+04 2.219614231775942699e+03 1.709387822397332229e+03 5.908463581981966399e+02
3.300000000000000000e+01 4.292509883712717061e-04 1.118595443252972933e-05 8.183389803624221415e+00 3.106622101174743023e-01 1.387584979260206921e+06 5.648945499699583161e+04 2.234083089019477484e+05 5.859348074212495703e+04 1.289183104700836702e+04 3.395443011013883734e+03 1.718904439563478945e+02


==> data/airfoil-results-no-piola-sups-no-block.csv <==
1.000000000000000000e+01 5.468637787608339462e-02 3.203687597677984996e-03 3.724267828643960332e+00 1.123348333063958482e-01 3.123435169904633923e+01 5.323407831014684843e-01 5.783779660095468067e+00 1.460434287400917408e-01 5.485444148793713026e+01 6.064301522424094815e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.622973018222384836e-02
2.000000000000000000e+01 1.073444154200914324e-02 4.800985259641810999e-04 8.213093584836157479e-01 3.231327756430280029e-02 8.233519507237922141e+00 3.711635537586784328e-01 1.075719860078249379e+00 3.879567677977639045e-02 1.328702389019719554e+01 4.040860234828119180e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.879630406697590850e-02
3.000000000000000000e+01 3.171119281006895725e-03 1.222565599878774694e-04 2.340398921320622494e-01 1.152566429040898649e-02 2.367441837639091329e+00 2.468333765437359384e-01 3.529522802358744382e-01 1.509825953316953212e-02 7.815554134746895087e+00 2.870092807342404240e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.965628443823920546e-01
4.000000000000000000e+01 1.136355950565109399e-03 3.848682055708092515e-05 8.618927596446361583e-02 4.301135194397937185e-03 1.218974742436132352e+00 1.367077795031400589e-01 1.086811971459717974e-01 4.823074293609455436e-03 1.959367815234940968e+00 1.442534013265214243e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.482639747195773960e-01
5.000000000000000000e+01 4.282817646980042743e-04 1.259392775941890886e-05 4.098901543012967164e-02 1.776805793033768436e-03 1.266395998050629634e+00 7.402551488664704804e-02 5.706231946316353554e-02 1.919075044546524793e-03 1.773775025494471080e+00 7.673869489647758280e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.563742610083685980e+00


==> data/airfoil-results-piola-sups-block.csv <==
1.000000000000000000e+01 5.233793594067142479e-02 3.419619096829038321e-03 3.914188702158661215e+00 1.102270286380495068e-01 2.152879332301274928e+01 5.389919026772994615e-01 5.635189397619872587e+00 1.586661178218709556e-01 3.860645731360150279e+01 7.922777976955210910e-01 1.044928868611653613e-02
2.000000000000000000e+01 1.048214638440203225e-02 6.002537614817944232e-04 8.879400466569641326e-01 3.176363637155089209e-02 7.006564911215822811e+00 3.744875056488767284e-01 1.830394240912052606e+00 6.655258650269917087e-02 2.052458040278778739e+01 9.618593125311782899e-01 1.712049484252929632e-02
3.000000000000000000e+01 3.029846157054451143e-03 1.754019820521214232e-04 2.676187200645717690e-01 1.134593610022561344e-02 3.458562856057562751e+00 2.363651302153745026e-01 5.132908922660394113e-01 2.275392045355342785e-02 6.969852377994717685e+00 6.388442490750300129e-01 3.160612742106119755e-02
4.000000000000000000e+01 1.125061310283310230e-03 5.421105110394478589e-05 1.016665322420896855e-01 4.325877797561784519e-03 1.465528191281268322e+00 1.338739154727916492e-01 2.169257912300865676e-01 8.754617861058928280e-03 3.239378443551468312e+00 3.827835032556445860e-01 6.146982616848415543e-02
5.000000000000000000e+01 4.222512007910636869e-04 2.046484487281928104e-05 3.724403602712674649e-02 1.693482607971844803e-03 7.287400566411946778e-01 6.867462760558201706e-02 8.487936682151968337e-02 3.521276825495594457e-03 2.005942712583197007e+00 2.119734383524117249e-01 1.023353057437472874e-01


==> data/airfoil-results-piola-sups-no-block.csv <==
1.000000000000000000e+01 5.233793594067142479e-02 3.419619096829038321e-03 3.914188702197692660e+00 1.102270286385584608e-01 2.152879332403629675e+01 5.389919026771390342e-01 5.635189397736027672e+00 1.586661178234009817e-01 3.860645731123472757e+01 7.922777976943264910e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.042956034342447769e-02
2.000000000000000000e+01 1.048214638440203225e-02 6.002537614817944232e-04 8.879400466414916204e-01 3.176363637172555099e-02 7.006564912592819994e+00 3.744875056482981357e-01 1.830394240923312044e+00 6.655258650343699733e-02 2.052458040436930631e+01 9.618593125322354442e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.500180615319146038e-01
3.000000000000000000e+01 3.029846157054451143e-03 1.754019820521214232e-04 2.676187200812058520e-01 1.134593610041927450e-02 3.458562859318189187e+00 2.363651302139234411e-01 5.132908923362754505e-01 2.275392045392624768e-02 6.969852371535801616e+00 6.388442490726023992e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.532289293077257142e-01
4.000000000000000000e+01 1.125061310283310230e-03 5.421105110394478589e-05 1.016665322515166170e-01 4.325877797675996977e-03 1.465528190562153776e+00 1.338739154707391521e-01 2.169257912002703070e-01 8.754617859994895737e-03 3.239378434359202252e+00 3.827835032493116518e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.443521151012844506e+00
5.000000000000000000e+01 4.222512007910636869e-04 2.046484487281928104e-05 3.724403605899744701e-02 1.693482608460059090e-03 7.287400507615596768e-01 6.867462760173362324e-02 8.487936711199328688e-02 3.521276828696045212e-03 2.005942686345130621e+00 2.119734383456928495e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.953401073879665883e+00


==> data/airfoil-spectrum-no-piola.csv <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 8.214523428370789082e-01 6.147134409138244049e-01 8.157734370630492782e-01
3.000000000000000000e+00 2.982101566623400757e-01 1.076176929611126626e-01 3.869890855679825048e-02
4.000000000000000000e+00 1.293492717151379090e-01 2.007718368511171234e-02 6.046118636334388459e-03
5.000000000000000000e+00 6.056742654221127647e-02 4.947265203046455687e-03 1.995213155032652102e-03
6.000000000000000000e+00 2.588512575470800631e-02 9.604390213706058034e-04 1.117779116767388245e-03
7.000000000000000000e+00 1.047040786962181655e-02 6.413983165912771206e-04 1.934457103918518588e-04
8.000000000000000000e+00 9.408513893458656310e-03 4.901015419973808436e-04 1.363909875588371564e-04
9.000000000000000000e+00 7.644582386160384511e-03 1.868055182790853501e-04 9.622090719651929221e-05
1.000000000000000000e+01 3.903724570664142586e-03 8.806057354231937133e-05 2.528744967121213496e-05
1.100000000000000000e+01 2.596931420939336144e-03 3.436553434706717062e-05 5.446711615073134706e-06
1.200000000000000000e+01 1.437728550894939571e-03 1.437166106776531744e-05 4.999706179252004409e-06
1.300000000000000000e+01 9.119516780872988053e-04 1.004676509182417300e-05 2.903489075864594581e-06
1.400000000000000000e+01 4.928381368140685378e-04 4.053501403258329307e-06 1.626889812943253492e-06
1.500000000000000000e+01 3.725589513543809544e-04 3.037174859292391831e-06 1.335170496903705020e-06
1.600000000000000000e+01 3.585079302731777060e-04 2.873015915655045821e-06 1.224026033632883476e-06
1.700000000000000000e+01 2.649173345569726047e-04 1.820959304979509732e-06 3.390906440550988657e-07
1.800000000000000000e+01 1.574167568407805159e-04 8.883660847656086651e-07 3.337266601322665426e-07
1.900000000000000000e+01 1.339135027787200687e-04 7.807696205360957491e-07 2.711011079438369326e-07
2.000000000000000000e+01 9.934285545204546224e-05 6.211670164130032840e-07 2.228460788393836847e-07
2.100000000000000000e+01 5.330648199207665668e-05 3.335786182058507274e-07 1.039646021152756424e-07
2.200000000000000000e+01 4.995133200279087006e-05 2.559487587616557916e-07 9.652824920021490405e-08
2.300000000000000000e+01 4.170050370912213936e-05 1.532888514874988336e-07 4.704597333680971887e-08
2.400000000000000000e+01 2.396308673711388084e-05 9.428307805108498353e-08 4.265314004791804660e-08
2.500000000000000000e+01 1.956558375362983269e-05 6.881352553387710515e-08 2.814153203922852556e-08
2.600000000000000000e+01 1.783447527078608423e-05 6.855927306183583674e-08 2.673477616801262360e-08
2.700000000000000000e+01 1.594718321854162788e-05 6.299070258614580921e-08 2.105749864135255348e-08
2.800000000000000000e+01 1.473475780837759139e-05 3.477966412005201433e-08 1.427053796510945477e-08
2.900000000000000000e+01 6.692041924249576226e-06 3.280970513195197299e-08 1.293573806412961058e-08
3.000000000000000000e+01 5.982521496059971572e-06 1.987115571371267401e-08 8.471262135933729400e-09
3.100000000000000000e+01 5.483132079341055350e-06 1.698435157887234933e-08 4.386133101780397687e-09
3.200000000000000000e+01 2.747719379555906520e-06 1.342605980778033325e-08 4.041931080233962838e-09
3.300000000000000000e+01 2.402964926007303694e-06 9.290998173968154336e-09 3.481816566710807801e-09
3.400000000000000000e+01 2.331134573597253898e-06 6.272122935663084929e-09 3.377945544704223591e-09
3.500000000000000000e+01 2.016551388812087485e-06 5.449580417042549644e-09 2.248032210837530568e-09
3.600000000000000000e+01 1.500176220657545513e-06 5.260720509615578567e-09 2.168127922370112623e-09
3.700000000000000000e+01 1.477065723823912628e-06 4.837871053537760787e-09 1.840119140536517767e-09
3.800000000000000000e+01 1.069001844891033737e-06 3.796876427548006546e-09 1.447280568196425366e-09
3.900000000000000000e+01 1.001955703206442083e-06 3.252126729318939736e-09 1.156003888096801442e-09
4.000000000000000000e+01 7.776014657780910252e-07 2.379380537668703975e-09 9.535460297788275963e-10
4.100000000000000000e+01 6.238679363637981274e-07 1.645933490387966896e-09 6.215985104289207389e-10
4.200000000000000000e+01 4.074766800571207458e-07 1.472559764375223884e-09 4.596109276778535758e-10
4.300000000000000000e+01 3.840126036055076712e-07 8.090923967587874661e-10 3.090274460761596083e-10
4.400000000000000000e+01 2.751747106483701914e-07 7.056527744584723503e-10 2.817858918953541535e-10
4.500000000000000000e+01 2.102844343531169365e-07 5.653761411170210138e-10 1.973657902507749235e-10
4.600000000000000000e+01 2.076802855279140974e-07 4.033458747742079060e-10 1.903833272050883248e-10
4.700000000000000000e+01 1.640028063232393935e-07 3.680448581793277446e-10 1.380969992545878132e-10
4.800000000000000000e+01 1.545467558238358106e-07 3.466116530511057484e-10 1.183276335476865107e-10
4.900000000000000000e+01 1.071221076444698774e-07 2.194142097273169210e-10 7.816591808185616073e-11
5.000000000000000000e+01 9.592805562624764021e-08 1.764682176308835807e-10 7.115202058599692227e-11
5.100000000000000000e+01 8.418650176549398346e-08 1.704227503545799286e-10 5.861128530017105238e-11
5.200000000000000000e+01 5.904214182922857494e-08 1.343338397719342947e-10 3.898604839205880051e-11
5.300000000000000000e+01 4.908848116460257628e-08 1.047040497693280680e-10 3.474737522488254902e-11
5.400000000000000000e+01 4.063416687721181637e-08 6.753464736601450837e-11 2.154132495317051359e-11
5.500000000000000000e+01 3.026356150837094510e-08 5.119306626826591613e-11 1.920843667447206549e-11
5.600000000000000000e+01 3.013698920100639128e-08 4.770349064814885168e-11 1.818918809848724870e-11
5.700000000000000000e+01 2.181806777755725557e-08 3.994454644519938526e-11 1.706820793554382978e-11
5.800000000000000000e+01 2.061508441274612539e-08 3.848690417649787698e-11 1.522828776133655295e-11
5.900000000000000000e+01 1.613564362513977102e-08 3.289323399016328596e-11 1.269178096361844555e-11
6.000000000000000000e+01 1.397930238044992975e-08 2.841934905812112468e-11 1.170597788517263138e-11
6.100000000000000000e+01 1.366573361625227679e-08 2.649390725355899202e-11 8.967795246551202410e-12
6.200000000000000000e+01 9.682157292424414383e-09 2.344778243847537223e-11 7.207884246553964971e-12
6.300000000000000000e+01 7.436296504644940681e-09 1.348098894607031098e-11 5.924403565545553117e-12
6.400000000000000000e+01 5.653985190573967507e-09 1.219625704614405384e-11 4.024202741108896241e-12
6.500000000000000000e+01 5.375316737867135014e-09 1.090108171689201362e-11 3.752652007217016057e-12
6.600000000000000000e+01 4.614214452993778090e-09 9.157406688471458965e-12 3.194213383745554341e-12
6.700000000000000000e+01 3.465028565101585735e-09 7.473693838609302141e-12 2.588361545388318013e-12
6.800000000000000000e+01 2.651223317931302533e-09 4.662833654224610833e-12 1.772259257432629308e-12
6.900000000000000000e+01 2.522577896836399297e-09 4.117633092352122182e-12 1.683688512433910589e-12
7.000000000000000000e+01 2.124728248884488032e-09 3.132829200475344946e-12 1.364684957257338400e-12
7.100000000000000000e+01 2.023112969153065334e-09 3.069611011450635426e-12 1.023467134716795171e-12
7.200000000000000000e+01 1.824580856997104240e-09 2.698895895133005184e-12 9.041516931174143413e-13
7.300000000000000000e+01 1.389934936425134524e-09 2.428278585290476811e-12 8.615173194484658926e-13
7.400000000000000000e+01 1.107085596802665891e-09 1.964751646379592651e-12 7.602462160511521559e-13
7.500000000000000000e+01 9.812295955574842541e-10 1.962823529819478907e-12 5.897885974844909010e-13
7.600000000000000000e+01 8.354154247623075680e-10 1.467719178587146536e-12 5.376447619178093851e-13
7.700000000000000000e+01 7.493778281183872407e-10 1.237878724472849512e-12 4.192639561080596990e-13
7.800000000000000000e+01 4.806419610957669340e-10 9.378026462474287279e-13 3.106772117936182020e-13
7.900000000000000000e+01 4.350001064796480131e-10 7.633268217356135266e-13 2.922108850171394709e-13
8.000000000000000000e+01 4.005203025234442958e-10 6.564797231879482704e-13 2.634441574803608452e-13
8.100000000000000000e+01 3.278981591642874823e-10 4.973791074844413879e-13 1.741536402213311672e-13
8.200000000000000000e+01 2.526051652236571149e-10 4.287561570611409981e-13 1.626510961695250455e-13
8.300000000000000000e+01 2.184681357830250253e-10 3.503359840521326902e-13 1.401430006504588432e-13
8.400000000000000000e+01 2.045385771894089780e-10 3.432105182697356297e-13 1.213221475428217072e-13
8.500000000000000000e+01 1.544848787653031383e-10 3.223345639625756935e-13 9.907118507244529583e-14
8.600000000000000000e+01 1.362239104343281290e-10 2.266457010109842596e-13 9.103267676352780700e-14
8.700000000000000000e+01 1.078762549140060157e-10 2.092111208853451567e-13 6.310745903779476016e-14
8.800000000000000000e+01 1.060408023794795756e-10 1.549994484529670815e-13 6.283111606244946990e-14
8.900000000000000000e+01 9.273055523161997078e-11 1.316012959427189629e-13 4.122583212841926396e-14
9.000000000000000000e+01 8.435946677971611853e-11 1.198100209880739493e-13 3.840075699007329166e-14
9.100000000000000000e+01 6.262570662866168321e-11 9.176322882385305005e-14 3.317333038241849817e-14
9.200000000000000000e+01 5.661936425959096575e-11 8.674874390901315717e-14 3.035678402565386499e-14
9.300000000000000000e+01 4.686242057082557416e-11 7.454998043320436608e-14 2.378872497035299911e-14
9.400000000000000000e+01 3.758611380554947259e-11 6.280566785942625832e-14 2.362918590905945301e-14
9.500000000000000000e+01 3.446642103481971576e-11 4.763700896285144341e-14 1.869603693053271831e-14
9.600000000000000000e+01 3.429552286943239765e-11 3.863415415246496323e-14 1.492024216901567519e-14
9.700000000000000000e+01 2.785416406097503645e-11 3.741108161076692524e-14 1.359578335911949910e-14
9.800000000000000000e+01 2.224467847320303980e-11 3.634918733016232606e-14 1.232114657435708711e-14
9.900000000000000000e+01 1.889276272354265632e-11 3.566370363720169443e-14 1.097230900759903122e-14
1.000000000000000000e+02 1.638791712987448151e-11 3.016235074191031562e-14 9.550705128490082586e-15
1.010000000000000000e+02 1.524673837150417074e-11 2.171544110097793025e-14 7.988130507656660088e-15
1.020000000000000000e+02 1.218239407064643705e-11 1.979867943173990313e-14 7.200241579186702687e-15
1.030000000000000000e+02 9.895733651208835980e-12 1.844843835840227580e-14 6.323862442487755427e-15
1.040000000000000000e+02 6.892818780775528726e-12 1.495153307833678188e-14 4.944446573433647977e-15
1.050000000000000000e+02 6.305401134238932950e-12 1.192082576385924092e-14 4.505058981545129301e-15
1.060000000000000000e+02 6.206622200164945509e-12 1.163903042239691840e-14 3.833705238847949701e-15
1.070000000000000000e+02 4.866339488730182108e-12 8.523798469245360336e-15 2.762693503848173633e-15
1.080000000000000000e+02 4.420354900441285350e-12 6.438913881886344343e-15 1.951483036451969647e-15
1.090000000000000000e+02 2.799242101668805075e-12 6.201006954592049177e-15 1.410192471614406301e-15
1.100000000000000000e+02 2.458649180994253326e-12 4.750700427119276782e-15 1.351493863894578573e-15
1.110000000000000000e+02 2.240779130145497165e-12 4.278662666507611309e-15 1.317492733889337426e-15
1.120000000000000000e+02 2.151727755692858191e-12 4.067560166579918140e-15 1.309641045320864368e-15
1.130000000000000000e+02 1.767866763444688695e-12 4.054148823040895528e-15 1.179354637453987792e-15
1.140000000000000000e+02 1.653155654067421261e-12 2.797636282596571678e-15 1.121704101943112435e-15
1.150000000000000000e+02 1.465972855825298792e-12 2.398107153379735267e-15 9.522745419251002218e-16
1.160000000000000000e+02 1.326102569510117230e-12 2.252074892101500836e-15 7.382204008445151604e-16
1.170000000000000000e+02 1.056821009727009589e-12 2.079285192163843874e-15 6.991241986874329193e-16
1.180000000000000000e+02 8.669941766225483063e-13 1.656746032414076162e-15 6.110743120387219676e-16
1.190000000000000000e+02 7.694555237563920865e-13 1.564599472115866666e-15 5.554811862869779427e-16
1.200000000000000000e+02 6.861851751732746170e-13 1.213573288259832319e-15 4.875458472251525405e-16
1.210000000000000000e+02 6.300695830642985158e-13 1.122638213286473578e-15 4.827889996511665798e-16
1.220000000000000000e+02 4.699970838023629657e-13 1.108940134765604976e-15 3.774259017608254986e-16
1.230000000000000000e+02 3.572555307448020456e-13 8.773930598225339909e-16 2.593273976281559668e-16
1.240000000000000000e+02 3.340378829691988738e-13 7.575742342625956324e-16 2.492250787507389236e-16
1.250000000000000000e+02 2.557327639788430221e-13 5.399050784134638812e-16 2.331911215802402432e-16
1.260000000000000000e+02 2.433391677840965195e-13 3.898813004115294559e-16 1.893511804808534630e-16
1.270000000000000000e+02 1.905540020765169883e-13 3.872989007407087400e-16 1.842642017349134081e-16
1.280000000000000000e+02 1.872562013465336941e-13 3.709899328189892701e-16 1.246205674918812289e-16
1.290000000000000000e+02 1.299727149071628326e-13 3.647755397625187961e-16 1.171280087408042787e-16
1.300000000000000000e+02 1.120545777217893785e-13 2.732411897404285844e-16 1.017576134371480932e-16
1.310000000000000000e+02 1.076570979962106127e-13 2.716943751921878003e-16 8.996474536077982323e-17
1.320000000000000000e+02 7.104856093752771739e-14 2.016888866587244475e-16 7.719528142121495140e-17
1.330000000000000000e+02 6.120098390609599843e-14 1.926268464102062233e-16 7.285756772544587970e-17
1.340000000000000000e+02 4.637456562239660727e-14 1.908347189859562101e-16 7.107401986818237088e-17
1.350000000000000000e+02 4.084539676720229970e-14 1.638376860499400558e-16 6.840802537954797230e-17
1.360000000000000000e+02 4.068411468231857647e-14 1.505920033656763659e-16 5.904377342299158325e-17
1.370000000000000000e+02 4.020740875455127396e-14 1.114803958824978979e-16 5.453125066106949244e-17
1.380000000000000000e+02 3.526937294135701756e-14 1.028001511956436862e-16 4.302419538871480749e-17
1.390000000000000000e+02 2.823330657597726798e-14 8.843522012173620003e-17 3.757976388605298962e-17
1.400000000000000000e+02 2.769890403931469737e-14 6.688373419002496853e-17 3.717587954589208129e-17
1.410000000000000000e+02 2.279710061091538265e-14 6.104028089238520563e-17 2.654282508009955463e-17
1.420000000000000000e+02 2.249304628552948700e-14 5.889526742163256795e-17 2.533690291574000377e-17
1.430000000000000000e+02 1.510816456036311003e-14 5.416954597571034760e-17 2.301124657210720781e-17
1.440000000000000000e+02 1.250518632743450033e-14 5.177905527765771875e-17 1.966553689896648809e-17
1.450000000000000000e+02 1.220187427922187513e-14 4.403678256794458034e-17 1.878369216422930079e-17
1.460000000000000000e+02 1.107873553840505485e-14 3.968695160410207536e-17 1.771959358104773134e-17
1.470000000000000000e+02 1.000880400227925317e-14 3.790050742707916287e-17 1.699285139338256410e-17
1.480000000000000000e+02 9.007177318796027321e-15 3.500319715529209040e-17 1.565564752362600127e-17
1.490000000000000000e+02 5.988029493421948140e-15 3.181466999550878366e-17 1.552108537977435625e-17
1.500000000000000000e+02 4.275783680304606372e-15 2.790436322019435191e-17 1.548867980865605934e-17
1.510000000000000000e+02 3.727061281839068300e-15 2.777302644935998190e-17 1.411139928309271291e-17
1.520000000000000000e+02 3.071673867590867477e-15 1.681702730022080975e-17 1.312573110611295106e-17
1.530000000000000000e+02 2.319100540706100381e-15 1.647472010318249190e-17 1.204064311005792100e-17
1.540000000000000000e+02 2.117951055309342179e-15 1.561907279709448853e-17 1.107067385764263361e-17
1.550000000000000000e+02 1.483617014010242039e-15 1.539684085421329816e-17 8.625730620346869418e-18
1.560000000000000000e+02 1.386892658765671565e-15 1.342727458246727899e-17 8.408886901081041187e-18
1.570000000000000000e+02 1.168696922665514851e-15 1.337666164877960600e-17 7.923650281186124915e-18
1.580000000000000000e+02 1.032487711603989063e-15 1.052260692093884804e-17 6.436068276330483427e-18
1.590000000000000000e+02 6.183522017626247699e-16 1.006378822087902587e-17 6.433676594549555318e-18
1.600000000000000000e+02 5.048733053821458710e-16 9.110067283324952820e-18 6.384684857560462337e-18
1.610000000000000000e+02 4.350621136046499400e-16 8.569819228271169064e-18 6.366024584045615477e-18
1.620000000000000000e+02 4.350222051645783388e-16 7.707731840187218367e-18 5.158190554513854643e-18
1.630000000000000000e+02 4.203391166696213491e-16 6.654118214368049473e-18 3.804204539480935492e-18
1.640000000000000000e+02 4.196152802392045811e-16 6.606294476457086112e-18 3.505927050434651660e-18
1.650000000000000000e+02 3.368574347561673672e-16 5.128760916369984053e-18 3.163042390212850103e-18
1.660000000000000000e+02 3.191809808076894499e-16 5.032892261076460619e-18 2.729499000541178711e-18
1.670000000000000000e+02 3.074837593780060851e-16 4.847150605930763201e-18 2.627516711230013704e-18
1.680000000000000000e+02 2.703907259543466267e-16 4.301705813962694057e-18 2.346452069616784727e-18
1.690000000000000000e+02 1.971953512601784291e-16 4.089375524675879960e-18 2.137163612833458270e-18
1.700000000000000000e+02 1.756708543944999729e-16 3.933432133682653131e-18 1.857055640982129172e-18
1.710000000000000000e+02 1.582429759064686922e-16 3.169272952138834983e-18 1.735069700739473549e-18
1.720000000000000000e+02 1.542567221973253262e-16 3.123533750544528256e-18 1.620597964300888097e-18
1.730000000000000000e+02 1.027231765934421477e-16 2.917210474765403954e-18 1.353438055495800956e-18
1.740000000000000000e+02 8.240770724870979890e-17 2.666617796152134630e-18 1.265868019793687576e-18
1.750000000000000000e+02 7.594357069284570404e-17 2.149139243175460396e-18 1.129669911890277426e-18
1.760000000000000000e+02 7.127170483315861659e-17 2.013747905261012714e-18 8.052450971635238646e-19
1.770000000000000000e+02 4.980622928105179084e-17 1.886739610530175416e-18 5.747759561428015791e-19
1.780000000000000000e+02 3.973644929370402979e-17 1.813977541737032304e-18 4.007417039348209422e-19
1.790000000000000000e+02 3.641426030197322426e-17 1.608398535879377108e-18 2.126696354183045351e-19
1.800000000000000000e+02 2.940856622035808228e-17 1.480132535262810705e-18 1.976136806154398316e-19
1.810000000000000000e+02 2.207844072471339579e-17 7.442980141313684223e-19 1.311925111985662772e-19
1.820000000000000000e+02 2.002238617754257892e-17 7.242216735697561959e-19 6.177794487276950744e-20
1.830000000000000000e+02 1.893097743525673089e-17 7.236549826603488513e-19 3.529425357628401450e-20
1.840000000000000000e+02 1.836853230969921894e-17 6.807466279417725071e-19 2.142298133233888586e-20
1.850000000000000000e+02 1.748834516489578991e-17 4.816172492479830568e-19 1.695694761787633480e-20
1.860000000000000000e+02 1.525051763514966613e-17 2.779279735442493340e-19 6.816895051310139515e-21
1.870000000000000000e+02 1.418024966884489228e-17 2.496237053296172200e-19 2.084975668186753021e-21
1.880000000000000000e+02 1.117926848762796111e-17 2.181935311735499236e-19 1.077617711159942508e-21
1.890000000000000000e+02 1.086570112351031121e-17 1.084175390613789117e-19 3.480023384761792714e-22
1.900000000000000000e+02 8.214016661847487332e-18 5.790458115385413556e-20 9.847882487801050006e-23
1.910000000000000000e+02 5.908126027351937467e-18 2.044527430546562004e-20 -1.992582655922116724e-23
1.920000000000000000e+02 5.042384464416228005e-18 1.017749434869420512e-20 -7.980381489618917641e-23
1.930000000000000000e+02 4.433922860448741229e-18 2.888110758908073195e-21 -2.281857141911778261e-22
1.940000000000000000e+02 3.618766777524022596e-18 7.913455820161803143e-22 -2.882149121797126614e-21
1.950000000000000000e+02 2.243920336150718101e-18 2.566297003382754136e-22 -9.969113925011466706e-21
1.960000000000000000e+02 2.155400335050079748e-18 1.079358913241403790e-24 -1.759081785064571097e-20
1.970000000000000000e+02 1.585687990003677146e-18 -3.039894200641382356e-23 -4.572428346474536908e-20
1.980000000000000000e+02 1.159302627986689532e-18 -7.584485087222033591e-23 -2.027297257154874265e-19
1.990000000000000000e+02 7.715516160671168002e-19 -1.484159785603318320e-21 -2.892932841396855393e-19
2.000000000000000000e+02 7.327386306267385484e-19 -5.530203666750412792e-21 -5.017641258082976662e-19
2.010000000000000000e+02 6.841137889787153122e-19 -4.185628367268378708e-20 -5.068230261983771851e-19
2.020000000000000000e+02 3.390713459323417263e-19 -1.578622752766554201e-19 -5.744351979443614827e-19
2.030000000000000000e+02 1.929139638043978932e-19 -2.002685886029539590e-19 -8.621174334223954877e-19
2.040000000000000000e+02 3.681986587148630649e-20 -2.897821781350040319e-19 -1.314871260148197313e-18
2.050000000000000000e+02 8.151121678640579047e-21 -8.959084851459666657e-19 -1.393096523709766960e-18
2.060000000000000000e+02 2.334896232764699923e-21 -1.506810191149330522e-18 -1.801703863954624644e-18
2.070000000000000000e+02 2.710719214916021864e-22 -1.625235522086739891e-18 -2.042533471354482534e-18
2.080000000000000000e+02 -9.348407262663247439e-21 -2.826210317626616455e-18 -2.457522253593208788e-18
2.090000000000000000e+02 -3.702031845872435783e-19 -2.970212936807340005e-18 -3.828773943278276620e-18
2.100000000000000000e+02 -5.723108650791942715e-19 -3.815929434777250848e-18 -4.192651507077689921e-18
2.110000000000000000e+02 -9.514367255038329614e-19 -5.085106523487911973e-18 -4.228106233794920662e-18
2.120000000000000000e+02 -1.332805726080242093e-18 -6.018244724999861794e-18 -4.866679179732448478e-18
2.130000000000000000e+02 -2.120866755241883334e-18 -6.090525837736795770e-18 -6.716980094140942791e-18
2.140000000000000000e+02 -2.841264239246542206e-18 -7.284086039574127435e-18 -7.538600622645053725e-18
2.150000000000000000e+02 -3.075757126244868897e-18 -8.840841563732031454e-18 -7.633716272222374854e-18
2.160000000000000000e+02 -4.564115959473653169e-18 -9.288582864106006255e-18 -8.034369212515877567e-18
2.170000000000000000e+02 -4.695614602592265648e-18 -9.390157036050893025e-18 -1.000950107704080472e-17
2.180000000000000000e+02 -6.022448025218037409e-18 -1.073459721276506121e-17 -1.116268689667569362e-17
2.190000000000000000e+02 -7.329693795619240623e-18 -1.137982960307255697e-17 -1.206378261118697612e-17
2.200000000000000000e+02 -9.184797584111412239e-18 -1.138678735106321294e-17 -1.231802514545892704e-17
2.210000000000000000e+02 -1.170619162239199331e-17 -1.530120792679142369e-17 -1.528030216474722375e-17
2.220000000000000000e+02 -1.217825756483916725e-17 -1.546253912925563912e-17 -1.632102817541646021e-17
2.230000000000000000e+02 -1.349476114943771054e-17 -1.964280716423584809e-17 -2.174789864922688497e-17
2.240000000000000000e+02 -1.876018719276351005e-17 -4.222030403116976616e-17 -2.523963296592891896e-17
2.250000000000000000e+02 -2.736304913584807314e-17 -5.053534188981478126e-17 -7.196918406052474205e-17


==> data/airfoil-spectrum-piola.csv <==
1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.000000000000000000e+00 9.821129359902549538e-01 9.551249656370044416e-01 9.182038049495413468e-01
3.000000000000000000e+00 2.443647455961198423e-01 7.090108934787613115e-02 4.217233756935736405e-02
4.000000000000000000e+00 1.314068996932919176e-01 2.288699627640524564e-02 6.078105016148905443e-03
5.000000000000000000e+00 5.933636663192334154e-02 4.246916036819197750e-03 2.138533925647531034e-03
6.000000000000000000e+00 2.697350345537218377e-02 1.048701598918109308e-03 1.582929243407868360e-03
7.000000000000000000e+00 1.006622670788809813e-02 4.311052840997394342e-04 1.968588381188426158e-04
8.000000000000000000e+00 9.154496137892761259e-03 3.864568443786720996e-04 1.445082432292994464e-04
9.000000000000000000e+00 8.589725342857909909e-03 2.260034321845608011e-04 1.105081267465396347e-04
1.000000000000000000e+01 4.024698366372765623e-03 6.484416940008547571e-05 2.757219561007048247e-05
1.100000000000000000e+01 2.277889844578441861e-03 2.774723827491190021e-05 6.097782222815948082e-06
1.200000000000000000e+01 1.409921126904817128e-03 1.397729630278829325e-05 5.876229363072608150e-06
1.300000000000000000e+01 1.000121141103879098e-03 1.033418467478918333e-05 3.522638820900577028e-06
1.400000000000000000e+01 4.810645334924572021e-04 4.294765651733707525e-06 1.930697889703660619e-06
1.500000000000000000e+01 3.466308627942346100e-04 3.188446300529115295e-06 1.729745859392550379e-06
1.600000000000000000e+01 3.301044174177580827e-04 3.125446119049673693e-06 1.415880571712026275e-06
1.700000000000000000e+01 2.933433041461759637e-04 1.354645996923689328e-06 5.119663022190230038e-07
1.800000000000000000e+01 1.526225406458778559e-04 9.804584647976446460e-07 4.443769126911944304e-07
1.900000000000000000e+01 1.462800026536587212e-04 9.336943592745030773e-07 4.314876599972972665e-07
2.000000000000000000e+01 9.033794644391740481e-05 7.846141888390287847e-07 3.738564749768465780e-07
2.100000000000000000e+01 5.299304949081502992e-05 3.984130623771764347e-07 1.712296471028123251e-07
2.200000000000000000e+01 4.854352970265592355e-05 3.602852762857336162e-07 1.332956238861536803e-07
2.300000000000000000e+01 4.625305529629151807e-05 1.569962597115265204e-07 7.514052980583870066e-08
2.400000000000000000e+01 2.182967761736431648e-05 1.375337295939831402e-07 7.004098046832031303e-08
2.500000000000000000e+01 1.812727466207011046e-05 1.163364413427969488e-07 5.353066387956764139e-08
2.600000000000000000e+01 1.725133819934443968e-05 1.113646729873772734e-07 4.596886775687188194e-08
2.700000000000000000e+01 1.717281969402310093e-05 9.858150492520701056e-08 4.247767979583538924e-08
2.800000000000000000e+01 1.458126447685766738e-05 4.919418854372839273e-08 2.306114413738876067e-08
2.900000000000000000e+01 7.125377838403560240e-06 3.674563030687798353e-08 1.799966083686911092e-08
3.000000000000000000e+01 6.132307357018397595e-06 3.349942668540227696e-08 1.666998003581630837e-08
3.100000000000000000e+01 4.606566244537399229e-06 2.884448888313952670e-08 1.140540162600708209e-08
3.200000000000000000e+01 3.000018813220019377e-06 2.069075061591104708e-08 9.493613078967259966e-09
3.300000000000000000e+01 2.341666676444889010e-06 1.431644985359417015e-08 7.081235209261552092e-09
3.400000000000000000e+01 2.282788072043311669e-06 1.376694190307963624e-08 6.525707725043146462e-09
3.500000000000000000e+01 1.671998814398218964e-06 1.160230010746130310e-08 5.097227008359701159e-09
3.600000000000000000e+01 1.512113314000658260e-06 9.824024823013665598e-09 4.619873604310387302e-09
3.700000000000000000e+01 1.487301100817459537e-06 7.597358468200527228e-09 3.544359281505727673e-09
3.800000000000000000e+01 1.123972640504929912e-06 6.572706440071670655e-09 3.101047833459231074e-09
3.900000000000000000e+01 9.107354730187220262e-07 5.524952143101800379e-09 2.018796033061794142e-09
4.000000000000000000e+01 7.124695772457577430e-07 4.082305621525584164e-09 1.950835533812414644e-09
4.100000000000000000e+01 6.079585606957932723e-07 2.464139285685803609e-09 1.119885905722381383e-09
4.200000000000000000e+01 4.511280321900831385e-07 1.618683033529600655e-09 8.399885318410032377e-10
4.300000000000000000e+01 4.314907353843991427e-07 1.378189995079005315e-09 6.636231604355028831e-10
4.400000000000000000e+01 2.558602255911064273e-07 1.174297309417526688e-09 5.089211363366621687e-10
4.500000000000000000e+01 2.095383034173214275e-07 1.083479634361092512e-09 4.725624902542061447e-10
4.600000000000000000e+01 2.079671977430990386e-07 7.309297780598726163e-10 3.913641051289094464e-10
4.700000000000000000e+01 1.818485580211989987e-07 6.250893716258524919e-10 3.137572606371458503e-10
4.800000000000000000e+01 1.552858714715543196e-07 5.112278373083248140e-10 2.558587765461501872e-10
4.900000000000000000e+01 1.059520329855198215e-07 4.847676478001991334e-10 2.365514120424160519e-10
5.000000000000000000e+01 9.296664342654312413e-08 3.731944108944499697e-10 1.636521372707030345e-10
5.100000000000000000e+01 8.435492341036722870e-08 2.984414663328242995e-10 1.407738932217610870e-10
5.200000000000000000e+01 6.255608782739418966e-08 2.484819257255243004e-10 1.190528901554063956e-10
5.300000000000000000e+01 4.649634320735373338e-08 2.242717579377228497e-10 1.111512969852504563e-10
5.400000000000000000e+01 4.356571337056387043e-08 2.082602235238195347e-10 7.516103312449958467e-11
5.500000000000000000e+01 3.322670015575947982e-08 1.242468864931221030e-10 5.597989965525765246e-11
5.600000000000000000e+01 2.890279803791992062e-08 1.147768168760340164e-10 5.049575982844555380e-11
5.700000000000000000e+01 2.334583544032905168e-08 9.037332914786425652e-11 4.455593693564375816e-11
5.800000000000000000e+01 1.917472866873397494e-08 6.958018614408603303e-11 3.317517736605313786e-11
5.900000000000000000e+01 1.516357350003781939e-08 6.127376788661542215e-11 2.676974320640438977e-11
6.000000000000000000e+01 1.324222435940246105e-08 5.272391045223773067e-11 2.517460408726676023e-11
6.100000000000000000e+01 1.306957289800701923e-08 4.706003080481624157e-11 2.270106041963159828e-11
6.200000000000000000e+01 1.003396713796869869e-08 4.307522055197509749e-11 2.022876316720414437e-11
6.300000000000000000e+01 7.937754264473961613e-09 4.139761913157210684e-11 1.771890787947842214e-11
6.400000000000000000e+01 5.773381561452845649e-09 2.703084387150539716e-11 1.223375958505137770e-11
6.500000000000000000e+01 5.548404105620027265e-09 2.385955477502150142e-11 1.140156116361223319e-11
6.600000000000000000e+01 4.842088386754376375e-09 2.162458259310041645e-11 1.033914738181626362e-11
6.700000000000000000e+01 3.361385901325193020e-09 1.786962093478062120e-11 8.789934226729401515e-12
6.800000000000000000e+01 3.306559141709779534e-09 1.386104496944843318e-11 6.166415129641470264e-12
6.900000000000000000e+01 2.589123742109281985e-09 1.039731472179908179e-11 4.965191387236867873e-12
7.000000000000000000e+01 2.370136943197138539e-09 7.857546182342591886e-12 3.584488349087541089e-12
7.100000000000000000e+01 1.968947278019842721e-09 6.910135278771625299e-12 3.325312873869743862e-12
7.200000000000000000e+01 1.834354955325817785e-09 6.523956525320550274e-12 2.815620016257276566e-12
7.300000000000000000e+01 1.367256329567415021e-09 5.869479037241180515e-12 2.688411734501247374e-12
7.400000000000000000e+01 1.244153413345041450e-09 5.456612997865253054e-12 2.675271426849283614e-12
7.500000000000000000e+01 1.175663244077657771e-09 5.143619889207815131e-12 2.604622031711003370e-12
7.600000000000000000e+01 1.134582640971519699e-09 3.796920997179220925e-12 1.682499804685411539e-12
7.700000000000000000e+01 8.556562693445235231e-10 3.283651049330269106e-12 1.452422842904936868e-12
7.800000000000000000e+01 5.845102276298888743e-10 2.616797985426627736e-12 1.219998777320460481e-12
7.900000000000000000e+01 5.581936541714607015e-10 2.518464233584587197e-12 1.210111738235724016e-12
8.000000000000000000e+01 5.200200820364299260e-10 1.868723945748726645e-12 8.597029027257781419e-13
8.100000000000000000e+01 3.649582521953110410e-10 1.666331984176616869e-12 6.203601574826303625e-13
8.200000000000000000e+01 2.968130703268657525e-10 1.099517742459187738e-12 5.248150473682111331e-13
8.300000000000000000e+01 2.481313798258136981e-10 1.067612912667216698e-12 5.175664316783877159e-13
8.400000000000000000e+01 2.294818494933124420e-10 1.032163014845760664e-12 4.554795314578704535e-13
8.500000000000000000e+01 1.980674866628071622e-10 8.150425138518084706e-13 3.146411857547466396e-13
8.600000000000000000e+01 1.725417064590439282e-10 6.059990743357010788e-13 2.939162527933271625e-13
8.700000000000000000e+01 1.556813073379467693e-10 5.001180749866004142e-13 2.295779839590088453e-13
8.800000000000000000e+01 1.264977190815897975e-10 4.589516931139212791e-13 2.057135435124228530e-13
8.900000000000000000e+01 1.062422971597350654e-10 3.694602974996612548e-13 1.760707555867153337e-13
9.000000000000000000e+01 1.019367596808032699e-10 3.334367151385757070e-13 1.477629096309891066e-13
9.100000000000000000e+01 8.617000114455408239e-11 2.993212022988512112e-13 1.287127888471588537e-13
9.200000000000000000e+01 7.037078797894199881e-11 2.743081524712275374e-13 1.246938115798693094e-13
9.300000000000000000e+01 5.784000749426611830e-11 2.127794040097485127e-13 1.002502294330948277e-13
9.400000000000000000e+01 4.766463857224396338e-11 2.009765492156859835e-13 9.215930862431019411e-14
9.500000000000000000e+01 4.305066054730343418e-11 1.513342233245619895e-13 6.455804198795133353e-14
9.600000000000000000e+01 4.095387648306651100e-11 1.161888545749451270e-13 4.977343187083797336e-14
9.700000000000000000e+01 3.752431447482647326e-11 9.575299203849650048e-14 4.360050020649588138e-14
9.800000000000000000e+01 2.496951970699474210e-11 9.352615155365762017e-14 4.353265093837374520e-14
9.900000000000000000e+01 2.323246807121466072e-11 7.765057456299030020e-14 3.812454610977426876e-14
1.000000000000000000e+02 2.014049264481946744e-11 7.118694465436598241e-14 3.036467063578897323e-14
1.010000000000000000e+02 1.716659807756505363e-11 5.631368560715792288e-14 2.478244033790602748e-14
1.020000000000000000e+02 1.667735966735108930e-11 4.942326264878744849e-14 2.225989005274184118e-14
1.030000000000000000e+02 1.246102175838791186e-11 4.264950285165773084e-14 1.859111968972805589e-14
1.040000000000000000e+02 1.221642175583385117e-11 3.643952332641639061e-14 1.468391126837185871e-14
1.050000000000000000e+02 9.205764288079904698e-12 3.277116585670789130e-14 1.396995125767228161e-14
1.060000000000000000e+02 6.907532111680424117e-12 3.039694164101965337e-14 1.383831791393153680e-14
1.070000000000000000e+02 6.730089549526580256e-12 2.617396106180813588e-14 1.183514765004959358e-14
1.080000000000000000e+02 5.808604780080748944e-12 2.138254421674021748e-14 1.008955039454384824e-14
1.090000000000000000e+02 4.403040986474164726e-12 1.768887700954356207e-14 7.963579134671974360e-15
1.100000000000000000e+02 4.107110988634974215e-12 1.502392562371455861e-14 5.896683010671515136e-15
1.110000000000000000e+02 4.072602242813220498e-12 1.264255361339598116e-14 4.943122700281221864e-15
1.120000000000000000e+02 3.113461993430217633e-12 1.141873880391989723e-14 4.907495559426304240e-15
1.130000000000000000e+02 2.476422201356625199e-12 9.918669293374781697e-15 4.307192038756749801e-15
1.140000000000000000e+02 1.941081194800809504e-12 8.817191592031898727e-15 4.215283699619960992e-15
1.150000000000000000e+02 1.918715962445310173e-12 7.644609250096314715e-15 3.736113356000984881e-15
1.160000000000000000e+02 1.724434283451897843e-12 5.082619747086337305e-15 2.131336936364201418e-15
1.170000000000000000e+02 1.526610735010778990e-12 4.773761420359602471e-15 1.882593449637443728e-15
1.180000000000000000e+02 1.257338261780257526e-12 3.986530010813722363e-15 1.795856430576188156e-15
1.190000000000000000e+02 1.098139497327834348e-12 3.830166327823858113e-15 1.607276666518097896e-15
1.200000000000000000e+02 1.051353715912384257e-12 3.270522508926730367e-15 1.535901280810039194e-15
1.210000000000000000e+02 8.829702328397647555e-13 3.137677585037501440e-15 1.491608818122089211e-15
1.220000000000000000e+02 8.178537774592563802e-13 2.613895651559911035e-15 1.027118407911226785e-15
1.230000000000000000e+02 6.925815266700295276e-13 2.068640876280051326e-15 8.784043362168822813e-16
1.240000000000000000e+02 6.490873874488398286e-13 1.785685780178456116e-15 8.224978674052879232e-16
1.250000000000000000e+02 5.080821166448573531e-13 1.610437385385840025e-15 7.980542431103468556e-16
1.260000000000000000e+02 4.291240083170595592e-13 1.232469520231145490e-15 6.628723452489469822e-16
1.270000000000000000e+02 3.394853864311744683e-13 1.086864199417618612e-15 4.994397986790752149e-16
1.280000000000000000e+02 2.746402053536122259e-13 1.068312056793151464e-15 4.754188733487878561e-16
1.290000000000000000e+02 2.112193668930510113e-13 9.487591304421745010e-16 3.854931411305756343e-16
1.300000000000000000e+02 2.019653169202447745e-13 9.047460672732487142e-16 3.700450938973857068e-16
1.310000000000000000e+02 1.891878712775789586e-13 7.677702676914301159e-16 2.679353797746315259e-16
1.320000000000000000e+02 1.613831168237604746e-13 5.664769265627487851e-16 2.610820206696678439e-16
1.330000000000000000e+02 1.124031459304723441e-13 5.107231723245295912e-16 2.157231006046565016e-16
1.340000000000000000e+02 1.108317114098483863e-13 4.575866519334098428e-16 2.128447422812575558e-16
1.350000000000000000e+02 8.043537253568033579e-14 3.640042255519583105e-16 1.992852767885818581e-16
1.360000000000000000e+02 7.435654160930279291e-14 2.528542819523191415e-16 1.586334285551732966e-16
1.370000000000000000e+02 5.956794729519488339e-14 2.285245004084395298e-16 1.295557156489188161e-16
1.380000000000000000e+02 5.013279867353533960e-14 1.941562569094629338e-16 1.049009766965319276e-16
1.390000000000000000e+02 4.785088607551702094e-14 1.908783381809562320e-16 9.412795176541613884e-17
1.400000000000000000e+02 3.719297872398946896e-14 1.591868576557216141e-16 7.616914601162168534e-17
1.410000000000000000e+02 3.434929599423501139e-14 1.294972533787093625e-16 6.646153125741818378e-17
1.420000000000000000e+02 3.235459864396966271e-14 1.066839610507217956e-16 6.329137338793609186e-17
1.430000000000000000e+02 2.777705501920691976e-14 1.012207788625393072e-16 6.228339397891967295e-17
1.440000000000000000e+02 2.749016014823142055e-14 1.008488067432555891e-16 4.441779040893137364e-17
1.450000000000000000e+02 2.346725302383562386e-14 9.268381257259279306e-17 4.301978053775947508e-17
1.460000000000000000e+02 1.872052476456929207e-14 8.316333159524617931e-17 4.148761863615113266e-17
1.470000000000000000e+02 1.554037646367659762e-14 7.452112857519219012e-17 3.767432644945182087e-17
1.480000000000000000e+02 1.537310440725016308e-14 6.434324814750778743e-17 3.289022139945101130e-17
1.490000000000000000e+02 1.189076525573565599e-14 5.541444923312621074e-17 2.915087976516858700e-17
1.500000000000000000e+02 1.162849856578183352e-14 5.508788039510522909e-17 2.902618815729143825e-17
1.510000000000000000e+02 9.842780868679565184e-15 4.738144454151917952e-17 2.302807174599927757e-17
1.520000000000000000e+02 8.607851271693477095e-15 3.839708766593757507e-17 2.241489195888006766e-17
1.530000000000000000e+02 6.315374115158572832e-15 3.448160861866090998e-17 1.940725295810361252e-17
1.540000000000000000e+02 5.065833494824386825e-15 2.983401370545477568e-17 1.893227735963346782e-17
1.550000000000000000e+02 3.206529108253623499e-15 2.602905043300539283e-17 1.537105989190241258e-17
1.560000000000000000e+02 3.052839129708830929e-15 2.322601436245680347e-17 1.458791011455946278e-17
1.570000000000000000e+02 2.855457104455979222e-15 2.155075854393019740e-17 1.262655971679598582e-17
1.580000000000000000e+02 1.967394103497016308e-15 1.999712392917897408e-17 1.174912539326119615e-17
1.590000000000000000e+02 1.894535287361518896e-15 1.863805670049319902e-17 1.097580229420896753e-17
1.600000000000000000e+02 1.367988571333187778e-15 1.494940077953514102e-17 9.692615200820130303e-18
1.610000000000000000e+02 1.334653671073397150e-15 1.375275042634445943e-17 9.575925301408175106e-18
1.620000000000000000e+02 1.076562431000855284e-15 1.264177727947929826e-17 9.337545073300326102e-18
1.630000000000000000e+02 9.300366166257983861e-16 1.184048707960147767e-17 8.008380280759548391e-18
1.640000000000000000e+02 8.827526931820786273e-16 1.131889150501146329e-17 7.133864856290261819e-18
1.650000000000000000e+02 6.547725008427347126e-16 1.010485470642657245e-17 7.122211439397509992e-18
1.660000000000000000e+02 6.247486059973001429e-16 9.481926403669431296e-18 7.066730605880096471e-18
1.670000000000000000e+02 5.514853175539799461e-16 8.397481486546608174e-18 5.343205577023416413e-18
1.680000000000000000e+02 5.300059738939267285e-16 8.255446292272388259e-18 5.090876608430939319e-18
1.690000000000000000e+02 4.453298399352105676e-16 7.332641750447595191e-18 4.863817471037128447e-18
1.700000000000000000e+02 3.906664232530705808e-16 6.876035099975913290e-18 4.167396661907581773e-18
1.710000000000000000e+02 3.295621120812265216e-16 6.624823571926142232e-18 3.660217425232417363e-18
1.720000000000000000e+02 2.966757480613079594e-16 5.162763941281463458e-18 3.199169063516291348e-18
1.730000000000000000e+02 2.655840418551751666e-16 5.107738932551130361e-18 2.700194055754674575e-18
1.740000000000000000e+02 1.736846703126356755e-16 4.938475549225650001e-18 2.121778434965299565e-18
1.750000000000000000e+02 1.440549832223560695e-16 4.616778873908454620e-18 2.082507682149949862e-18
1.760000000000000000e+02 1.174985785277863344e-16 4.102788606915358941e-18 1.705677403155165786e-18
1.770000000000000000e+02 9.749415421562985694e-17 3.410929552224091775e-18 1.675633065288907282e-18
1.780000000000000000e+02 8.423302278444762608e-17 2.993672623342056451e-18 1.526683763286500123e-18
1.790000000000000000e+02 8.332907057012733820e-17 2.942197257163189651e-18 1.121751446151501481e-18
1.800000000000000000e+02 7.462299511949785374e-17 2.539405621260831561e-18 7.252687397599680422e-19
1.810000000000000000e+02 5.101464017324977242e-17 1.563528387346446250e-18 7.132052883933502954e-19
1.820000000000000000e+02 4.761367845343511545e-17 1.498978711938462277e-18 6.588327281896283008e-19
1.830000000000000000e+02 4.331559359556283209e-17 1.114701431946218449e-18 6.542260701283781110e-19
1.840000000000000000e+02 4.124756745369754922e-17 8.152492614379834773e-19 4.283972676880071704e-19
1.850000000000000000e+02 3.245579492159437548e-17 8.078588209815978096e-19 3.162060227753434110e-19
1.860000000000000000e+02 3.025311591054325303e-17 4.741787605886952541e-19 1.126186005016562481e-19
1.870000000000000000e+02 2.175869831066022747e-17 3.666475958008572775e-19 4.375882910263511901e-20
1.880000000000000000e+02 1.930972207202500345e-17 3.322318015668813005e-19 4.259148156846897440e-20
1.890000000000000000e+02 1.598878505674086865e-17 1.801029961629602027e-19 2.385797537121428776e-20
1.900000000000000000e+02 1.438699853176774041e-17 8.559002045078473869e-20 9.114017356190328440e-21
1.910000000000000000e+02 1.192374774054997960e-17 6.115404622535139611e-20 2.948409245380034509e-21
1.920000000000000000e+02 1.006954577212354000e-17 1.806551399959460778e-20 1.176268948000783780e-21
1.930000000000000000e+02 7.630187219850708517e-18 1.790121841946619663e-20 5.953612538573598894e-22
1.940000000000000000e+02 6.218798795114958080e-18 5.488912454219533264e-21 1.409155073547949916e-22
1.950000000000000000e+02 4.060802188296493350e-18 1.868286885625048447e-21 5.963919354334353234e-23
1.960000000000000000e+02 3.342380315975765163e-18 5.349106787507252416e-22 -4.628703770986796128e-22
1.970000000000000000e+02 3.046311148550795482e-18 5.940953115719162967e-23 -1.279337982888927238e-21
1.980000000000000000e+02 2.643454301797785924e-18 -6.712759294750124576e-23 -2.836364842730999067e-21
1.990000000000000000e+02 2.247049957634004292e-18 -1.576087315780113064e-22 -1.796173720473841161e-20
2.000000000000000000e+02 2.004675427920502421e-18 -4.394269207487269405e-22 -1.299432550105486731e-19
2.010000000000000000e+02 1.131317371852586248e-18 -1.148222849647793989e-21 -3.505418673584066819e-19
2.020000000000000000e+02 9.552909181509034250e-19 -5.988100844178934554e-20 -1.113255271682869239e-18
2.030000000000000000e+02 4.701199212478852220e-19 -4.743093015544744651e-19 -1.118930852367011344e-18
2.040000000000000000e+02 1.758840670488092240e-19 -6.263590691434326046e-19 -1.164602194902300320e-18
2.050000000000000000e+02 1.660858762409921343e-19 -1.699605015922034225e-18 -1.572827887836624381e-18
2.060000000000000000e+02 5.854528398942676596e-20 -2.001506827029095271e-18 -2.136815478260064468e-18
2.070000000000000000e+02 1.430367781629439744e-20 -2.553120667899376205e-18 -2.630389332623407780e-18
2.080000000000000000e+02 1.660123929773130927e-21 -2.803318276983951663e-18 -2.961098267793713430e-18
2.090000000000000000e+02 -9.761971915597337605e-22 -3.099724874883253737e-18 -3.319661867171884092e-18
2.100000000000000000e+02 -4.944317858893707269e-21 -3.773680409230506184e-18 -3.897752067391780569e-18
2.110000000000000000e+02 -1.404163503061398356e-19 -4.962810309282496716e-18 -5.256062426747058035e-18
2.120000000000000000e+02 -2.811991091562432672e-19 -5.058147575661983641e-18 -5.285076318801955365e-18
2.130000000000000000e+02 -1.405114023338232869e-18 -6.189314384892015676e-18 -5.565014705404615443e-18
2.140000000000000000e+02 -2.338571704536510389e-18 -7.145804206399049937e-18 -6.775201909631285344e-18
2.150000000000000000e+02 -2.511927571484721865e-18 -7.290159784532235836e-18 -6.802419968172700703e-18
2.160000000000000000e+02 -3.020400684896778347e-18 -8.953148202422357142e-18 -9.603165353345724642e-18
2.170000000000000000e+02 -3.327792409742406658e-18 -9.730460909674432306e-18 -1.038572467020001565e-17
2.180000000000000000e+02 -4.996534621397718096e-18 -1.057054342659041806e-17 -1.052568579392069659e-17
2.190000000000000000e+02 -5.320944234471170141e-18 -1.159291202163248393e-17 -1.180219317066702218e-17
2.200000000000000000e+02 -7.029443220757893645e-18 -1.525871603801374199e-17 -1.221369520942900649e-17
2.210000000000000000e+02 -8.676900402604303087e-18 -1.876236110886735030e-17 -1.347867418889964412e-17
2.220000000000000000e+02 -1.217935155899185499e-17 -2.521321306654737441e-17 -1.688924661816426758e-17
2.230000000000000000e+02 -1.590828312058766395e-17 -2.912182623648766015e-17 -2.361739649774551081e-17
2.240000000000000000e+02 -1.662937637473653824e-17 -4.619615027578937832e-17 -3.297583877270412461e-17
2.250000000000000000e+02 -3.871285145511023504e-17 -5.108847888266800596e-17 -4.453234034976724091e-17


==> data/contrib.csv <==
1.042208786990268976e+00 8.741719208046286882e-01 4.848537385011028045e-01 5.886316795003944113e-01 6.504147092649229522e-01 7.162187150609691244e-01 7.516430151512203395e-01 2.822086045649669361e-01 2.469700762640791303e-01 1.792195389358237356e-01 9.988144360799648680e-02 5.175701069995963105e-02
1.221692746134583452e+00 8.492099384908829984e-01 5.344657462349238219e-01 6.369390618112665825e-01 6.975424648700506713e-01 7.543107122405541265e-01 7.814597856204528181e-01 2.606087842567286206e-01 2.178482143722855480e-01 1.441769156170296384e-01 7.069080676966439658e-02 3.094966681696576308e-02
1.541741573324743930e+00 8.061578701456093565e-01 6.074359848895414249e-01 7.030025608297488793e-01 7.583385368052850684e-01 7.996270532394323949e-01 8.149925469701849723e-01 2.255282314407362765e-01 1.720895589097103662e-01 9.585062944041337907e-02 3.722037016574111790e-02 1.178763317243973832e-02
1.997576020156384358e+00 7.511018837493456113e-01 6.845560809358879339e-01 7.670755141684303391e-01 8.120473939298876731e-01 8.360417837843959754e-01 8.413297540010673536e-01 1.833012925314321251e-01 1.205658177215121890e-01 5.203539606726365063e-02 1.544287923174514181e-02 5.314185913354850001e-03
2.582295026772077229e+00 6.926935450115233595e-01 7.522102417144982400e-01 8.186446604908736990e-01 8.504518052929412875e-01 8.607808049901541914e-01 8.605976581581803453e-01 1.407947770035546109e-01 7.469611340279183609e-02 2.418123941680443145e-02 8.091434774015261386e-03 4.129055645812359718e-03
3.287037001145102888e+00 6.378729961923986780e-01 8.054646509044389724e-01 8.557541732936603252e-01 8.752678280127816901e-01 8.776527967960092713e-01 8.758551816606126028e-01 1.030490900072747046e-01 4.142521026386391386e-02 1.282382965214512623e-02 5.670111397519458571e-03 2.730518611490167016e-03
4.101119499502050125e+00 5.900546206861640997e-01 8.450660965982822459e-01 8.808907498596297847e-01 8.913184743723914227e-01 8.903485966978795796e-01 8.888246682351870209e-01 7.266347081839107103e-02 2.268486332381421111e-02 8.683844269562594059e-03 4.163361668016466767e-03 1.528684358311472062e-03
5.012202162708382147e+00 5.499960329294207861e-01 8.737602208311493479e-01 8.977275268101532202e-01 9.025600798606641106e-01 9.007971399554622893e-01 8.999944480841614025e-01 5.035476816821262552e-02 1.582139409119290296e-02 6.482902192717988725e-03 3.135089371475965198e-03 9.471003743913753055e-04
6.006474051265707104e+00 5.171400790954046034e-01 8.943742498840844268e-01 9.093891755477795380e-01 9.112725776959917923e-01 9.097613330878299154e-01 9.095056144021183009e-01 3.566487162623401680e-02 1.178874768563354693e-02 4.901443851313492910e-03 2.118383375780585193e-03 8.666758661323362275e-04
7.068863094810815539e+00 4.904473404456636820e-01 9.092244388214661965e-01 9.179703984193077204e-01 9.185375417817920329e-01 9.175210302093340653e-01 9.175366097785695452e-01 2.694924612595652608e-02 8.447383357740815418e-03 3.940780734824731076e-03 1.295959781117842239e-03 7.384775187439112949e-04
8.183264604650609897e+00 4.687948990123741444e-01 9.200475462697711437e-01 9.246981415589572428e-01 9.248152811997268907e-01 9.242182347279661592e-01 9.243179959048098970e-01 2.155074465463151928e-02 5.728850571742525460e-03 3.216636761970874132e-03 1.015611226335565772e-03 5.270387492985692274e-04
9.332785420198250748e+00 4.511596702398980585e-01 9.280811440557167336e-01 9.302408290645742817e-01 9.303007370689726496e-01 9.299746455334809703e-01 9.300709199169410191e-01 1.753184030308984828e-02 3.820098739824965683e-03 2.341489710643037021e-03 9.704273809117595429e-04 4.033605346458935437e-04
1.050000000000000000e+01 4.366927961266449665e-01 9.341770740510568771e-01 9.349540052737376206e-01 9.350923283096327365e-01 9.349117787514011901e-01 9.349769857462142397e-01 1.408832693650894329e-02 3.043500178933210461e-03 1.560940103535456494e-03 8.264671908059746447e-04 3.802892801790064238e-04
1.166721457980174925e+01 4.247306184288165420e-01 9.389094173367885654e-01 9.390305523237788554e-01 9.392590289909529266e-01 9.391441644779535691e-01 9.391770261489562621e-01 1.105119438181704702e-02 3.083126341913164717e-03 1.350500085583684591e-03 6.000903093370360845e-04 3.585898633470609750e-04
1.281673539534939010e+01 4.147726738884150444e-01 9.426611163517322201e-01 9.425815966394640588e-01 9.428623490799187268e-01 9.427719958264387801e-01 9.427794306890426856e-01 8.604424233686737769e-03 3.121132236315095083e-03 1.516701340866088250e-03 4.684726261842193820e-04 3.064972615075963152e-04
1.393113690518918446e+01 4.064484296508947270e-01 9.456865131610698860e-01 9.456772452250415961e-01 9.459611153714017062e-01 9.458787133572331696e-01 9.458685246175373429e-01 7.258216442684322853e-03 2.856282702909346966e-03 1.598465633740953030e-03 5.304876169402024345e-04 2.707630780306980421e-04
1.499352594873429290e+01 3.994845771319249783e-01 9.481541352218044727e-01 9.483663512140736440e-01 9.486106651374324183e-01 9.485322081130785898e-01 9.485107531872976061e-01 7.362838670038881171e-03 2.345509220576304579e-03 1.473564789710042925e-03 6.064792951101738655e-04 3.023994468579975069e-04
1.598779783729161608e+01 3.936774598804491654e-01 9.501757447627420250e-01 9.506858891229706954e-01 9.508608857544302850e-01 9.507873581994615853e-01 9.507589121967519041e-01 8.386528114404422432e-03 1.853951456678228169e-03 1.188602347823867773e-03 5.981074302985977089e-04 3.531094983329220163e-04
1.689888050049794899e+01 3.888717692118537905e-01 9.518264570217285225e-01 9.526653468426971028e-01 9.527547682780137528e-01 9.526884250335513338e-01 9.526550959690576192e-01 9.785441780541690934e-03 1.991153750049037916e-03 8.980618096721736197e-04 5.365235191194566355e-04 4.216398549464573449e-04
1.771296299885489844e+01 3.849453770077200243e-01 9.531588334160991938e-01 9.543288094538263655e-01 9.543279348842600429e-01 9.542708274164196647e-01 9.542328727195874549e-01 1.124840872438215116e-02 2.784776687739841296e-03 9.369420950159664105e-04 5.134971415501979070e-04 5.393769773014639793e-04
1.841770497322792011e+01 3.817995684168060677e-01 9.542124841504231458e-01 9.556960170404588117e-01 9.556089745790903311e-01 9.555624099619298706e-01 9.555189525771818904e-01 1.260325235841963654e-02 3.816705966014249593e-03 1.393077336809462859e-03 6.311234656224773507e-04 7.343597642084239395e-04
1.900242397984361276e+01 3.793537336293241191e-01 9.550198703385985866e-01 9.567829706064806539e-01 9.566202031346919821e-01 9.565844730146773056e-01 9.565344484103404099e-01 1.375766332435022360e-02 4.857305692879562015e-03 1.935598081667004285e-03 8.487097485748776576e-04 9.841205125903172007e-04
1.945825842667525762e+01 3.775434122560203942e-01 9.556086134001304799e-01 9.576023152280884743e-01 9.573785146790918521e-01 9.573527281073878070e-01 9.572957663648885562e-01 1.466467951297829517e-02 5.752727133496462163e-03 2.421594898523546802e-03 1.075578659044807003e-03 1.225307313628502858e-03
1.977830725386541388e+01 3.763200103457542411e-01 9.560012433558601197e-01 9.581635887586955613e-01 9.578961378623218614e-01 9.578782016277461731e-01 9.578151709019009363e-01 1.530176388469773816e-02 6.417314955417194496e-03 2.789000984096490308e-03 1.258950154786367751e-03 1.416832956935887549e-03
1.995779121300973102e+01 3.756503985720786587e-01 9.562141123290054390e-01 9.584734541131054719e-01 9.581812951363289921e-01 9.581680981049253143e-01 9.581011654759145069e-01 1.565853152104206003e-02 6.801629601188436715e-03 3.003411540386374638e-03 1.369475193305879539e-03 1.532117929037846160e-03

